Risk Propagation in Endogenous Supply Chains

This paper investigates the endogenous formation of supply chains and its consequences for disruption propagation. In production networks where upstream risk is highly correlated and supplier relationships are not observable, the marginal risk reduction of adding an additional supplier is low, because this additional supplier's risk is likely to be correlated to that of the firm's existing suppliers. This channel reduces firm incentives to diversify, which gives rise to inefficiently fragile production networks. By solving the social planner problem, I show that, if the risk reduction experienced downstream resulting from upstream diversification were to be internalised by upstream firms, endogenous production networks would be resilient to most levels of risk. Furthermore, I show that imperfect information yields inefficient but more robust supply chains. Despite its stylised form, the model identifies the trade-off firms face when diversifying risk and isolates the mechanism that aggregates these decisions into a production network. Furthermore, it maps the conditions of the trade-off, such as expected profits of the firm or the sourcing costs, to the properties of the production network.

==> plots/risk-mapping-skeleton.tikz <==
% Recommended preamble:
\begin{tikzpicture}
\begin{axis}[width={0.64\textwidth}, height={0.64\textwidth}, xmin={0}, xmax={1}, ymin={0}, ymax={1}, grid={both}, no markers, xtick={0.0,0.2,0.4,0.6,0.8,1.0}, xlabel={Basal correlation, $\rho_0$}, ylabel={Risk reduction factor, $\eta(s_{k + 1}, 2)$}]
\end{axis}
\end{tikzpicture}


==> plots/s-corr-skeleton.tikz <==
% Recommended preamble:
\begin{tikzpicture}
\begin{axis}[width={0.7\linewidth}, height={0.5\linewidth}, xlabel={Suppliers' risk correlation, $\rho_k$}, ylabel={Optimal sourcing strategy $s_{k + 1}$}, grid={both}, xmin={0.0}, xmax={1}, ytick={0,1,2,3,4,5,6,7,8,9}, yticklabels={0,1,2,3,4,5,6,7,8,9}, ymin={0}]
\end{axis}
\end{tikzpicture}


==> plots/welfare-loss-skeleton.tikz <==
% Recommended preamble:
\pgfplotsset{ colormap={cmap}{
rgb=(0.0,0.0,0.0)
rgb=(0.0288,0.0288,0.0288)
rgb=(0.0553,0.0553,0.0553)
rgb=(0.0751,0.0751,0.0751)
rgb=(0.0912,0.0912,0.0912)
rgb=(0.1058,0.1058,0.1058)
rgb=(0.1204,0.1204,0.1204)
rgb=(0.1351,0.1351,0.1351)
rgb=(0.1497,0.1497,0.1497)
rgb=(0.1643,0.1643,0.1643)
rgb=(0.1789,0.1789,0.1789)
rgb=(0.1934,0.1934,0.1934)
rgb=(0.2078,0.2078,0.2078)
rgb=(0.2221,0.2221,0.2221)
rgb=(0.2364,0.2364,0.2364)
rgb=(0.2506,0.2506,0.2506)
rgb=(0.2647,0.2647,0.2647)
rgb=(0.2786,0.2786,0.2786)
rgb=(0.2925,0.2925,0.2925)
rgb=(0.3063,0.3063,0.3063)
rgb=(0.3199,0.3199,0.3199)
rgb=(0.3334,0.3334,0.3334)
rgb=(0.3468,0.3468,0.3468)
rgb=(0.36,0.36,0.36)
rgb=(0.3732,0.3732,0.3732)
rgb=(0.3862,0.3862,0.3862)
rgb=(0.399,0.399,0.399)
rgb=(0.4117,0.4117,0.4117)
rgb=(0.4243,0.4243,0.4243)
rgb=(0.4368,0.4368,0.4368)
rgb=(0.4491,0.4491,0.4491)
rgb=(0.4612,0.4612,0.4612)
rgb=(0.4733,0.4733,0.4733)
rgb=(0.4851,0.4851,0.4851)
rgb=(0.4969,0.4969,0.4969)
rgb=(0.5085,0.5085,0.5085)
rgb=(0.52,0.52,0.52)
rgb=(0.5313,0.5313,0.5313)
rgb=(0.5425,0.5425,0.5425)
rgb=(0.5535,0.5535,0.5535)
rgb=(0.5644,0.5644,0.5644)
rgb=(0.5752,0.5752,0.5752)
rgb=(0.5858,0.5858,0.5858)
rgb=(0.5963,0.5963,0.5963)
rgb=(0.6067,0.6067,0.6067)
rgb=(0.6169,0.6169,0.6169)
rgb=(0.627,0.627,0.627)
rgb=(0.637,0.637,0.637)
rgb=(0.6468,0.6468,0.6468)
rgb=(0.6565,0.6565,0.6565)
rgb=(0.666,0.666,0.666)
rgb=(0.6755,0.6755,0.6755)
rgb=(0.6848,0.6848,0.6848)
rgb=(0.694,0.694,0.694)
rgb=(0.703,0.703,0.703)
rgb=(0.7119,0.7119,0.7119)
rgb=(0.7207,0.7207,0.7207)
rgb=(0.7294,0.7294,0.7294)
rgb=(0.738,0.738,0.738)
rgb=(0.7464,0.7464,0.7464)
rgb=(0.7547,0.7547,0.7547)
rgb=(0.7629,0.7629,0.7629)
rgb=(0.771,0.771,0.771)
rgb=(0.779,0.779,0.779)
rgb=(0.7869,0.7869,0.7869)
rgb=(0.7946,0.7946,0.7946)
rgb=(0.8022,0.8022,0.8022)
rgb=(0.8098,0.8098,0.8098)
rgb=(0.8172,0.8172,0.8172)
rgb=(0.8245,0.8245,0.8245)
rgb=(0.8317,0.8317,0.8317)
rgb=(0.8388,0.8388,0.8388)
rgb=(0.8458,0.8458,0.8458)
rgb=(0.8527,0.8527,0.8527)
rgb=(0.8595,0.8595,0.8595)
rgb=(0.8662,0.8662,0.8662)
rgb=(0.8728,0.8728,0.8728)
rgb=(0.8792,0.8792,0.8792)
rgb=(0.8856,0.8856,0.8856)
rgb=(0.892,0.892,0.892)
rgb=(0.8982,0.8982,0.8982)
rgb=(0.9043,0.9043,0.9043)
rgb=(0.9103,0.9103,0.9103)
rgb=(0.9163,0.9163,0.9163)
rgb=(0.9221,0.9221,0.9221)
rgb=(0.9279,0.9279,0.9279)
rgb=(0.9335,0.9335,0.9335)
rgb=(0.9391,0.9391,0.9391)
rgb=(0.9446,0.9446,0.9446)
rgb=(0.9501,0.9501,0.9501)
rgb=(0.9554,0.9554,0.9554)
rgb=(0.9607,0.9607,0.9607)
rgb=(0.9659,0.9659,0.9659)
rgb=(0.971,0.971,0.971)
rgb=(0.976,0.976,0.976)
rgb=(0.9809,0.9809,0.9809)
rgb=(0.9858,0.9858,0.9858)
rgb=(0.9906,0.9906,0.9906)
rgb=(0.9953,0.9953,0.9953)
rgb=(1.0,1.0,1.0)
}}
\begin{tikzpicture}
\begin{axis}[width={0.64\linewidth}, height={0.64\linewidth}, grid={both}, view={{0}{90}}, point meta min={-1.0}, point meta max={0.0}, title={$rc = 0.02 $}, xlabel={$\mu_0$}, ylabel={$\rho_0$}, colormap name={cmap}, xtick={0.0,0.25,0.5,0.75,1.0}, ytick={0.25,0.5,0.75,1.0}, colorbar, colorbar style={ylabel={$W - W^p$}, ytick={-1.0,-0.8,-0.6,-0.4,-0.2,0.0}}]
\end{axis}
\end{tikzpicture}

